Evolutionary Foundation for Heterogeneity in Risk Aversion

We examine the evolutionary basis for risk aversion with respect to aggregate risk. We study populations in which agents face choices between alternatives with different levels of aggregate risk. We show that the choices that maximize the long-run growth rate are induced by a heterogeneous population in which the least and most risk-averse agents are indifferent between facing an aggregate risk and obtaining its linear and harmonic mean for sure, respectively. Moreover, approximately optimal behavior can be induced by a simple distribution according to which all agents have constant relative risk aversion, and the coefficient of relative risk aversion is uniformly distributed between zero and two.

==> Evolutionary Foundation for Heterogeneity in Risk Aversion - Supplementary material/README.txt <==
This is the code which we used for the simulation in "Chapter 4:  Numeric Analysis" of the paper "Evolutionary Foundation for Heterogeneity in Risk Aversion" by Yuval Heller and Ilan Nehama.

Programming language:
	Julia
	Version 1.6.2 (2021-07-14)
	Official https://julialang.org/ release

With any questions, please send us a mail to
	Yuval Heller <yuval.heller@biu.ac.il> or
	Ilan Nehama <ilan.nehama@mail.huji.ac.il>

Main.jl
-------
This is the main file.
It includes an example of the flow of simulation and generating the aggregated results.
It can be run by calling
	cd(<The directory with all the Julia files>);
	include("Main.jl");

First it sets three environment variables:
	OUTPUT_DIR = An _existing_ directory, in which all the generated files will be added.
	NUM_OF_GENERATIONS_PER_SIMULATION_RUN
	NUM_OF_SIMULATION_RUNS


RunSimulation.jl
----------------
Defines the two simulation functions
	function RunSimulation_Scenario1(;
			numOfGenerations::Int,
			outputFileName::String)::Nothing
	function RunSimulation_Scenario2(;
			numOfGenerations::Int,
			outputFileName::String)::Nothing
which generate a JLD2 file with the data of one simulation run.

RunSimulation_Scenario1 generates the main distribution of alternatives of our simulation:
	p,q, and r are three i.i.d. uniform draws from [0,1] and
	p= the probability of the risky alternative yielding its high realization h.
	q= the ratio between the low realization of the risky alternative
		and the value of the safe alternative.
	r = the ratio between the value of the safe alternative and
		the high realization of the risky alternative.

RunSimulation_Scenario2 generates the  distribution of alternatives detailed on page 14 below the results table:
	p,q, and r are three i.i.d. uniform draws from [0,1] and
	p= the probability of the risky alternative yielding its high realization h.
	q= the ratio between GM(y) and the value of the safe alternative.
	r = the ratio between the value of the safe alternative and E[y].



MergeSimulationFiles.jl
-----------------------
Defines
function MergeSimulationFiles(
		fileList::Vector{String},
		outputFileName::String)::String
that gets a list of files generated by the two RunSimulation files and merge them to one (commonly very large) JLD2 file.

This is done mainly to allow parallelism and resistance to crashes in the generation stage.



AnalyzeFile.jl
--------------
Defines
function AnalyzeFile(;	fileNameInput::String,
						fileNameOutput::String = "$fileNameInput.Analysis.JLD2",
						numOfSegments::Vector{Int} = collect(1:5))::String
which gets the merged JLD2 file and generates the statistics as appear on "Table: Summary of results of simulation runs."
numOfSegments gets a vector of integers where each entry corresponds to the k parameter in the second bullet of the "Robustness check" on page 14, and zero corresponds to the main analysis of not constraining mu.



PresentAnalysis.jl
------------------
Defines
function PresentAnalysis(	fileName::String)::Nothing
which gets the JLD2 file generated by AnalyzeFile and prints (to stdout) the table in Latex format.



Files Generated:
===============
For each simulation run a JLD2 file
	DataGenerate-<Scenario Index: 1509=Scenario1;2209=Scenario2>_<Run date and time>_N=<Num of generations>.JLD2
	e.g., DataGenerate-1509_20-10-21--104019_N=1000.JLD2
Merged JLD2 files
	DataMerge-<Scenario index>_<Run date and time>.JLD2
	e.g., DataMerge-2209_28-10-21--214032.JLD2
Analysis JLS2 files
DataMerge-1509_29-10-21--204026.JLD2.Analysis.JLD2
	<Data merge filename>.Analysis.JLD2
	e.g., DataMerge-2209_28-10-21--214032.JLD2.Analysis.JLD2
